COMET: Context-Aware IoU-Guided Network for Small Object Tracking

We consider the problem of tracking an unknown small target from aerial videos of medium to high altitudes. This is a challenging problem, which is even more pronounced in unavoidable scenarios of drastic camera motion and high density. To address this problem, we introduce a context-aware IoU-guided tracker (COMET) that exploits a multitask two-stream network and an offline reference proposal generation strategy. The proposed network fully exploits target-related information by multi-scale feature learning and attention modules. The proposed strategy introduces an efficient sampling strategy to generalize the network on the target and its parts without imposing extra computational complexity during online tracking. These strategies contribute considerably in handling significant occlusions and viewpoint changes. Empirically, COMET outperforms the state-of-the-arts in a range of aerial view datasets that focusing on tracking small objects. Specifically, COMET outperforms the celebrated ATOM tracker by an average margin of 6.2% (and 7%) in precision (and success) score on challenging benchmarks of UAVDT, VisDrone-2019, and Small-90.

==> 00_readme.txt <==
%---4Jul20:
*Fig.1: how about relegating the row of UAV123 (i.e. the comparison to traditional datasets) to supplementary file, since it won't be considered in experiments anyway. Or, at least, we may clearly demarcating the row of UAV123 examples from the rest two rows. Meanwhile, we may clearly mention UAV123 and point out that it contains mostly large/medium sized objects, thus is not considered in our work, and mention that the portion of UAV123 containing small/tiny objects have been incorporated in small90.

Answer: According to previous reviews, we've added the experiments on UAV-123. However, the achieved performance is close to other methods due to the mentioned issues. Following your comment, Fig. 1, its caption, and related parts in the introduction were revised and shown in blue color. Please let us know if it needs any other modifications.

* Fig.1: if we talk about datasets of small/tiny objects, why many of the objects are actually quite big, or maybe medium sized (e.g. the first & second rows)? It is important to show a diverse set of objects, meanwhile, maybe we want to emphasize on the samll/tiny ones.

Answer: UAV123 (or traditional scenarios) contains big and medium sized objects. Some samples of sequences for this dataset are shown in row 1. On the other hand, new UAV datasets (UAVDT, VisDorne, and Small-90) consist of small/tiny objects, and samples of sequences for these small object datasets are shown in row 2 and 3. The focus of our work is on small object tracking. On UAV-123, our tracker and state-of-the-art trackers have similar performance. However, on tiny object datasets, our tracker outperforms them with a large margin. We add this figure to show why our small object tracker has similar performance to other trackers on traditional UAV123 dataset, and performs very well on new tiny/small object UAV datasets (UAVDT, VisDorne, and Small-90).

% Figure references will be updated after final revisions.

%---3Jul20:
* Fig.1: not clear what we want to say here. Are the three rows correspond to low-, mid-, high- altitude imaging, respectively? Or are they correspond to large, medium, and small/tiny objects, respectively?
Answer: We replaced it with clear descriptions in caption and text.
* demo video: Do we have a demo video showcasing the visual results of COMET vs the baselines? 
Answer: Yes, we do. We can use previous video, which includes qualitative comparisons on various datasets and YouTube videos.

